First detection of the [CII] 158 micron line in the intermediate-velocity cloud Draco

High-latitude intermediate-velocity clouds (IVCs) are part of the Milky Way's HI halo and originate from either a galactic fountain process or extragalactic gas infall. They are partly molecular and can most of the time be identified in CO. Some of these regions also exhibit high-velocity cloud (HVC) gas, which is mostly atomic, and gas at local velocities (LVCs), which is partly atomic and partly molecular. We conducted a study on the IVCs Draco and Spider, both were exposed to a very weak UV field, using the receiver upGREAT on SOFIA. The 158 micron line of ionized carbon (CII) was observed, and the results are as follows: In Draco, the CII line was detected at intermediate velocities (but not at local or high velocities) in four out of five positions. No CII emission was found at any velocity in the two observed positions in Spider. To understand the excitation conditions of the gas in Draco, we analyzed complementary CO and HI data as well as dust column density and temperature maps from Herschel. The observed CII intensities suggest the presence of shocks in Draco that heat the gas and subsequently emit in the CII cooling line. These shocks are likely caused by the fast cloud's motion toward the Galactic plane that is accompanied by collisions between HI clouds. The nondetection of CII in the Spider IVC and LVC as well as in other low-density clouds at local velocities that we present in this paper (Polaris and Musca) supports the idea that highly dynamic processes are necessary for CII excitation in UV-faint low-density regions.

==> referee_report.txt <==
Answer to the referee
--------------------
We thank the referee for his/her comments that we addressed in the
paper (changed text in bold) and in our answers below. 

Main Points

1) Determination of G0 from stellar counts:

The results from this analysis are orders of magnitude lower than what
has been determined in the solar neighborhood and deserve a more
thorough discussion than what is presented in the paper.

The authors should discuss how their results compare to theoretical
predictions of G0 across the galaxy, such as those from Parravano et
al. (2003, ApJ 584, 797-817). They should also discuss the physical
implications for the thermal balance of the interstellar medium if
their derived G0 values are true.

-> We followed the referee's proposal and estimated the UV field based 
on Parravano et al. (2003) (see text in paper). We obtain values 
of typically 1.1 to 1.6 G0. 
  
In Parravano et al. (2003), it is stated that stars within 500 pc of a
cloud contribute to its G0. It is not clear from the text whether this
criterion is met in the present analysis. Therefore, it is impossible
to judge whether all stars contributing to the FUV field are counted.

It is also unclear whether distances are available for all stars in
this analysis. For example, following the 500 pc distance criterion,
distances from sources up to (489 + 500) pc would be needed for Draco.

If the distances for the counted stars are estimated from GAIA, could
their relative 3D distribution be determined? In this case, assuming
that all stars are in the plane of the sky would not be necessary.

-> We revised thoroughly the whole method how we derived the UV field 
from a census of the stars and explained the details in the text. 
We considered all stars we found in Gaia DR3 (some filtering was done, see 
text) and considered extinction in a 3D geometry. We checked the method 
with what we obtain for the solar neighborhood and obtained a value of around 
one Habing. The resulting field is around 1.3 - 1.6 G0, in accordance with the 
Parravano-value, but still lower than what we get with a census of the stars. 
We also checked carefully how the (OB)-star distribution was determined in the 
Gaia DR3 collaboration papers (Creewey et al. 2023, Drimmel et al. 2023, Gaia manual) 
and found that their approach is very similar to ours. For example, we find a very similar 
disribution of OB stars as the one presented in Drimmel et al. (their Figure 12). 
However, it is beyond the scope of this paper to dive into even more details. 

2) Discussion section:

Most of the discussion of the results focuses on explaining a 160 μm
flux that is larger than what would be expected from the radiation
field derived from stellar counts. However, as discussed above, this
derivation is highly uncertain and potentially unphysical.

-> As stated above, we revised the method of the stellar census and the values 
are now consistent with the Parravano et al. method. However, the UV field 
determinations from the 160 micron flux gives larger values.
We do not say that the methods using the 160 micron flux are the most reliable one, but 
it is true that the observed 160 micron flux is rather high in these diffuse regions. This is 
an intersting finding and we feel that it deserves attention and possible explanations (which are 
given in  the paper). 

The authors mention that [CII] emission is detected in only one cloud,
although they have similar column densities, 160 μm fluxes, and FUV
fields. What the authors do not mention is that these clouds might
have different volume densities, n, for which the [CII] intensity is
proportional to n^2. The authors already showed that the [CII]
emission can be explained using a PDR model, and variations in the
volume density of a factor of a few are not unexpected in
PDRs. Therefore, invoking shocks to explain the emission in the Draco
cloud is not necessary.

-> The volume densities are now included in the paper. We give literature values 
in the introduction and in the discussion Table.
For Draco, they were determined using RADEX (Table 7), and for the other sources, they were
taken from the literature. All values are given in Table 8 and show an increase
from 2x10^3 cm-3 for Spider, 3x10^3 cm-3 for Draco, 7x10^3 cm-3 for Musca and
20-50x10^3 cm-3 for Polaris. This shows that the volume density does not
determine the CII intensity because the differences are small and Polaris
should have been even brighter in CII than the other sources. 

We also obtained a new set of densities and UV field values from the PDR modelling 
fitting only the line ratios and these values are signficantly lower than what we get  
by eye-inspection of the PDR model plots with line intensities and ratios. However, we keep 
the plots of intensities and ratios (just updated the limits and fonts for better visibility) 
to give the full observational information. But the result of the PDR modelling is clearly that 
it does not work, it can not explain the observed intensities and ratios (and CII upper limits) 
in a consistent model that also with with the RADEX results. 

Minor points:

3. Figures 1 and 2 are arranged vertically but are referred to in the
text as if they were arranged horizontally.
-> This is a result of the 'referee'-format of the paper. In the two-column format, these
figures appear horizontally.

4. Section 6: "Herschel aps" should be changed to "Herschel maps".
-> corrected

-> In addition to these minor points, we checked again carefully the distances and 
updated the values with their errors. 

We also updated Table 6 and include now the heights of the sources above the Galactic plane and 
we added a Table 7 to display the results of the PDR modelling from the line ratio fitting. 

